A New Data Normalization Method to Improve Dialogue Generation by Minimizing Long Tail Effect

Recent neural models have shown significant progress in dialogue generation. Most generation models are based on language models. However, due to the Long Tail Phenomenon in linguistics, the trained models tend to generate words that appear frequently in training datasets, leading to a monotonous issue. To address this issue, we analyze a large corpus from Wikipedia and propose three frequency-based data normalization methods. We conduct extensive experiments based on transformers and three datasets respectively collected from social media, subtitles, and the industrial application. Experimental results demonstrate significant improvements in diversity and informativeness (defined as the numbers of nouns and verbs) of generated responses. More specifically, the unigram and bigram diversity are increased by 2.6%-12.6% and 2.2%-18.9% on the three datasets, respectively. Moreover, the informativeness, i.e. the numbers of nouns and verbs, are increased by 4.0%-7.0% and 1.4%-12.1%, respectively. Additionally, the simplicity and effectiveness enable our methods to be adapted to different generation models without much extra computational cost.

==> abstract_theme.txt <==
摘要
近年来深度学习的快速发展，助力了计算机视觉、语音以及自然语言处理(NLP)等研究领域的重大突破。在NLP的相关领域中，借助深度学习模型，机器翻译的性能得到了大大的提升。鉴于对话生成与机器翻译的相似性，研究者将机器翻译模型引入到对话生成的研究中，并取得了很好的效果。因此，对话生成的研究吸引了越来越多的关注，各种对话生成模型纷纷被提出。在对话生成任务中，由于缺少成熟的评价方案，研究者通常采用机器翻译的评价指标。然而，由于人类语言的复杂性，机器翻译的评价指标很难对生成的对话进行合理的评价。

伴随对话生成的繁荣发展，一个合理的评价方案显得急迫而又必要。不同于机器翻译任务，对话生成的评价更加复杂，需要综合、全面的评价体系。人类语言由字、词、句、段等层次构成，包括语境、语法、语义等信息。多角度、细粒度的评价方案既能给出全面的评价结果，同时又能指出问题所在，为改善对话生成模型提供指导。

本选题主要研究对话生成的评价，包括如下三个方面：（）语义连贯性评价，即从语义角度评价输入语句与模型生成的应答之间的连贯性；（）语法正确性评价，即从语法角度评价模型生成的应答的正确性；（）模型表达能力的评价，即从整体上评价模型的综合表达能力（包括用词、句法等）。前两个指标是在句子层级对模型进行评价，分别从语义和语法方面给出细粒度的评价结果，用于指导模型的改善。第三个指标是在模型层级进行综合评价，给出对话生成模型的整体性能表现。

基于此选题的研究，从语义、语法和模型表达能力等方面，提出一个综合全面的对话生成评价体系。该评价体系能够对对话生成模型进行多角度、细粒度的评价，并为模型的改善提供指导。

选题背景

近年来，随着计算机技术的飞速发展，计算机的存储和计算能力得到了大大的提升。
同时，信息化的快速发展带来了各种数据和信息呈指数级剧增。
数据的爆炸式增长，使得传统的机器学习算法很难有效的处理海量数据。
然而，海量数据的出现以及计算能力的提升，使得冷落多年的神经网络研究再次火热起来。
年，Hinton Geoffrey和Ruslan Salakhutdinov在Science上首次提出深度神经网络模型。
此后，深度学习吸引了越来越多的关注，并在语音识别、图像分类和自然语言处理(NLP)等领域得到了广泛应用。

相比于传统的机器学习算法，深度神经网络模型在多个任务上带来了性能的大幅度提升。
深度学习的巨大成功，使得人工智能的研究更进一步，促进了智能助手、智能家庭、智慧交通、智慧城市等发展。
作为人工智能中人机交互的重要组成部分，对话系统提供了更便捷、更人性化的交互，将成为人工智能中一项不可或缺的技术。
因此，近年来关于对话系统的研究越来越多，各种对话生成模型纷纷被提出。

由于人类语言的复杂性，对话生成不仅要考虑语法问题，还要考虑语义、语境等其他因素。
此外，由于缺乏规范的数据和完善的评价方案，现阶段主流的对话生成模型主要借助机器翻译等任务的评价指标来进行评测。
因此，对话生成是NLP领域中一个既重要又困难的任务。
不同于机器翻译，对话生成模型的输入和输出不存在特定的映射，而是更加复杂的关系。
所以，直接使用机器翻译的评价指标来评测对话生成模型显得不合时宜。


选题意义
在抽象层面上，对话生成任务和机器翻译相似，都是根据输入语句生成对应的语句。
所以，多种主流的对话生成模型都是基于机器翻译模型构建的。
机器翻译的评价研究已经比较完善，形成了统一的评价标准(如BLEU值)。
因此，很多研究者直接使用机器翻译的评价指标来衡量对话生成模型的好坏。

虽然对话生成和机器翻译在形式上非常相近，二者的区别还是很大的。
和机器翻译不同，在对话生成任务中，输入语句和生成语句之间很难找到明确的映射关系。
换言之，机器翻译的解空间较小，而对话生成的解空间很大。
所以，单纯使用基于词匹配的统计评价指标在对话生成任务的评价上很难发挥效用。
此外，人类语言的复杂性使得单一的评价指标显得比较单薄。
因此，一个多角度、细粒度的评价体系显得非常必要。

融入评价体系后，对话生成模型将形成一个增益的闭环体系。
一个多角度的评价体系可以从多方面对模型进行评价。
并且，细粒度的评价方案能够很精细的定位问题，为模型的改善提供必要的指导信息。
课题主要研究内容、预期目标


主要研究内容
课题主要研究对话生成的评价，包括以下三个方面：

语义连贯性评价
采用神经网络模型，对模型生成的语句和输入语句进行语义连贯性的评价。
语法正确性评价
基于语言模型，对模型生成的语句进行语法正确性评价。
模型的表达能力
采用统计方法，从多方面评价模型的综合表达能力。

预期目标
设计并实现一个多角度、细粒度的对话生成评价方案，
能够从语义、语法、模型表达能力等方面对对话生成模型进行精细化评价。
